Refinement types for precisely named cache locations

Many programming language techniques for incremental computation employ programmer-specified names for cached information. At runtime, each name identifies a "cache location" for a dynamic data value or a sub-computation; in sum, these cache location choices guide change propagation and incremental (re)execution. We call a cache location name precise when it identifies at most one value or subcomputation; we call all other names imprecise, or ambiguous. At a minimum, cache location names must be precise to ensure that change propagation works correctly; yet, reasoning statically about names in incremental programs remains an open problem. As a first step, this paper defines and solves the precise name problem, where we verify that incremental programs with explicit names use them precisely. To do so, we give a refinement type and effect system, and prove it sound (every well-typed program uses names precisely). We also demonstrate that this type system is expressive by verifying example programs that compute over efficient representations of incremental sequences and sets. Beyond verifying these programs, our type system also describes their dynamic naming strategies, e.g., for library documentation purposes.

==> abstract.txt <==
Many programming language techniques for incremental computation employ programmer-specified names for cached information. At runtime, each name identifies a "cache location" for a dynamic data value or a sub-computation; in sum, these cache location choices guide change propagation and incremental (re)execution. 

We call a cache location name precise when it identifies at most one value or subcomputation; we call all other names imprecise, or ambiguous. At a minimum, cache location names must be precise to ensure that change propagation works correctly; yet, reasoning statically about names in incremental programs remains an open problem. 

As a first step, this paper defines and solves the \emph{precise name problem}, where we verify that incremental programs with explicit names use them precisely. To do so, we give a refinement type and effect system, and prove it sound (every well-typed program uses names precisely). We also demonstrate that this type system is expressive by verifying example programs that compute over efficient representations of incremental sequences and sets. Beyond verifying these programs, our type system also describes their dynamic naming strategies, e.g., for library documentation purposes. 


==> popl18reviews.txt <==
POPL '18 Paper #2 Reviews and Comments
===========================================================================
Paper #233 Refinement types for precisely named cache locations


Review #233A
===========================================================================

Overall merit
-------------
5. Accept - will argue for

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
Summary

This paper presents a core language in which references and thunks can
be assigned names.  Static information about the names is available in
the type system, which also performs reasoning (in a refinement
types/DML style) to ensure that names are used "safely", that is, a
name is written to before being read and is written at most once.
(The motivating scenario of incremental computation also involves a
different mode of operation where named references or thunks are
overwritten, but the main goal of the paper is to ensure that the
"pure" computation works safely.)  The names are needed in incremental
computation to allow caching and reuse of "the same" part of the
computation across different runs, which is hard if reference cells or
thunk ids are regenerated nondeterministically.  Prior work has mostly
left this as an implementation-level detail, while this work builds on
some recent papers by Hammer et al that make the names explicit in the
source language.  Doing this means that it becomes the programmer's
job to make sure the names are used correctly while also finding a
naming strategy that gives good performance.  Doing both at once can
be tricky, so the proposed calculus tries to capture correct use
statically so that programmers can be confident that "if it
typechecks, it is correct" and focus on trying different strategies to
get good performance.

Strengths/weaknesses

+ Well-motivated problem
+ Interesting type system, using ideas from DML and other settings
+ Paper is well written and does a good job of summarizing a larger
technical development (covered in appendices)
- Paper motivates the work in terms of supporting two modes
("archivist" and "editor"), but the calculus only formalized the
"archivist" part, the "editor" part seems left for future work (but
maybe straightforward).
- Actual impact of the type system (in the form of bugs ruled out, or
performance improvements made possible by added confidence in the
correctness of naming) not so clear

Evaluation

I enjoyed the paper and got something out of it.  I think the
impact of the paper could be strengthened by making it clear what
kinds of bugs are ruled out and why it's worth having a new type
system to catch them, and perhaps clarifying what kinds of performance
benefits are available that justify more complex naming strategies.
There were some minor technical points where e.g. section 2 says one
thing and the formalization in sec. 3-4 says something different.  I
don't think these are fatal problems.

I suggest the authors also have a look on work on "static name
control" for FreshML-like languages, which have names used for
abstract syntax with binding.  This is a different setting, since the
names don't have "structure" as those in this paper do, but there
might be interesting similarities that could be discussed.  Also, I
think there have been a number of papers reasoning about reference
cells or regions as memory locations (including deallocation in some
cases, e.g. Hicks et al. SCP 2006), and
I wondered whether the proposed type system might be useful for that
setting too.

Comments for author
-------------------
Detailed comments

1:36: "directly allocate with names" - extra "with"

4:38 "in that permits" - missing "it"

6:40 "first type system to approximate and verify precise names" - the
adjectives "approximate" and "precise" seem contradictory; also I
would suggest qualifying this as "type system for incremental
computation", otherwise one might consider work such as Pottier (LICS
2007) to also be an example of reasoning about precise "names"

7:9 "apartness" - it seems important that apartness is "homogeneous"
i.e. name \bot name, name set \bot name set, etc. but not name \bot
name set.  Again see Pottier for an example of reasoning "precisely"
about names that needs a heterogeneous notion of "apartness"
(freshness between a name and the set of names "free" in an object)

7:33 "tree well-formed" - missing "is"

8:33: "at the leaves at" - "...are"

10:1-2 "finds the natural" - missing "largest"??

10:19 second hypothesis of second rule: I guess it is intentional that
M2 and N2 must be proved equal, but it may be worth explaining why
this is what you want

10:5: the examples here seem to indicate that functions M in M[i] will
be functions from names to name sets.  But later in figure 10 it
appears that they are functions from names to names only.  Allowing M
to be a function from names to name sets would be more general
(ordinary "map f S" is then defined as (\x -> {f x})[S]); I don't
think this would break anything but it would be good to be sure.

11:5 the "n" parameter to join doesn't seem to match the type
declaration, which seems to say that join takes two Set arguments

12:15: "furtherest" -> "furthest"

12:19: the types of the two hypotheses of the first rule for * seem
swapped

- also, the second rule (saying that M*[N] = M*[M[N]] seems
  (semantically) wrong; there should also be a case for the "unit" (in
  this case, identity function), i.e. if the rule is about Kleene star
  then I would expect something like M*[N] = M*[M[N]] U N.  It seems that the rules for * are not
  covered later in the formalization though.

12:43 I didn't finish this section with a good understanding of what
the differences are between the two versions of quickhull or why the
proposed type system is helpful here.  Reading between the lines, I
guess:

- qh1 and qh2 have different performance, so it is interesting to be
  able to write both of them to experiment with the performance
- but in either case it's nontrivial to see that the names are used
  sensibly
- so the type system helps programmers by detecting when the names are
  not used sensibly, so that they can safely experiment with different
  strategies without worrying about introducing hard-to-find bugs

Is that right? Do both versions of qh typecheck?  Are the performance
differences worth describing?

13:25:I guess the difference between thunks and references (based on
the semantics later) is that thunks take code and (re)execute it when
forced while references take values and return them when read.  It
seems like references could be simulated using thunks given that they
cannot be overwritten (at least in the formalization). So it might be
worth pointing out why you keep them separate, presumably because the
"editor" can update refs.

13:32 "controls monadic state" - not so clear what is meant here, I
guess the idea is that the scope function is something like the local
state in the Haskell-style "Reader" monad?

15:27: This parenthesized sentence is a little mysterious - please be
more specific e.g. mention the singleton function type (Nm -> Nm)[M].
Also, the notation ..[M] or ...[i] is a little overloaded, sometimes
it means "apply this to that", other times it means "this, but
restricted to singletons equal to that".

17:38: please refer to the appendix/full version here for extract(-)
and ||-

17:18 I couldn't work out why names support both <<-,->> (combining)
and (-,-) (pairing), especially when there seems to be no way to use a
paired name.

18:8: "List has kind" - List isn't mentioned  in section 2, it is
mentioned in the appendix though.

19:5: It wasn't clear why effect sequencing/subsumption/coalescing
were needed until a page or so later.  Perhaps they could be mentioned
as part of the typing section where they are needed.

19:13: in the rule for name n, I don't see where the judgment Gamma |-
n \in X is defined (at least in the main paper)

20:3: in the R1 \bot R2 hypothesis of the effect sequencing rule,
should this be R1 \bot W2 (as described in the text?)  Otherwise this
seems incompatible with proving R1 U R2 = R3...

21:21 Near this discussion I found myself wondering whether similar
issues have come up in other type/effect systems, see for example
Wadler & Thiemann 2000 or ?? et al ICFP 2016.

21:34 "names and effects annotations" -> "...effect..."

22:2 section 5 starts with a "figure", please move the section header
so that it starts with text.

22:11 I wasn't sure why several rules return e' instead of t.

23:31 this discussion of derivations and their read/written sets
reminds me of a similar definition in some work on slicing for
programs with references (and exceptions) by Ricciotti et al. (ICFP
2017), this might be worth a look.



References


François Pottier:
Static Name Control for FreshML. LICS 2007: 356-365


Philip Wadler, Peter Thiemann:
The marriage of effects and monads. ACM Trans. Comput. Log. 4(1): 1-32
(2003)

Marco Gaboardi, Shin-ya Katsumata, Dominic A. Orchard, Flavien Breuvart, Tarmo Uustalu:
Combining effects and coeffects via grading. ICFP 2016 476-489

Wilmer Ricciotti, Jan Stolarek, Roly Perera, James Cheney:
Imperative functional programs that explain their work, ICFP 2017 (to
appear)

Nikhil Swamy , Michael Hicks , Greg Morrisett , Dan Grossman , Trevor Jim, Safe manual memory management in cyclone, Science of Computer Programming, v.62 n.2, p.122-144, 1 October 2006



Review #233B
===========================================================================

Overall merit
-------------
4. Weak accept - will not argue for

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper describes a typed lambda calculus that includes the use of
names to identify cached values.  The calculus formalizes the way
names are used in the implementation of incremental computing
frameworks such as adapton or, perhaps more accurately, if a
programmer were to write an incremental algorithm by hand using
explicit names for the cache locations.  The type system for the
calculus is designed to guarantee that names are written once.  It
does so by enforcing disjointedness of names and tracking read/write
effects.  In addition to having name constants, the calculus also has
functions over names (and iteration of those functions), which are
used in various "naming strategies" that help type check programs.  To
illustrate the calculus, the authors provide a series of interesting
examples.  They also define the syntax, static and dynamic semantics
of the system, prove it sound and present a bi-directional type
inference system.

Pros:

 * very clear writing with good examples
 * interesting analysis of higher-order name functions 
 * technically elegant

Cons:

 * no implementation
 * a bit narrow in application

Analysis:

Overall, this is a very well-executed paper.  The introduction
explains the role of precise names well.  Section 2 leads the reader
through the technical highlights of the paper nicely, providing
intuition and insight into what is going on.  The example programs are
illustrative.  The technical sections appear to be elegant and
well-executed.  

I found the name structures and apartness judgements, especially the
way they were lifted to higher-order functions very interesting ---
while equivalence relations of this kind are common, I have not seen
anything like this apartness relation over functions.  While this
relation is applied in the context of names for incremental
computations, I could imagine some of the basic concepts here being
applied in other kinds of effect systems, such as those for parallel
computations where there may be a desire to ensure threads do not
interact in undesirable ways.

I did not vet the theorems but everything seems plausible.

For all of the above reasons, I would like to accept this paper.

The hesistations I have come from the top-level motivation and the
lack of implementation, which would support a deeper investigation into
the effectiveness of the type system.  One basic question I have is:

*Is it a better idea for users to program with explicit names and
a relatively complicated type-and-effect system than with a library,
like Adapton (or insert here the other incremental framework of
choice), that implicitly allocates names for users?* 

My guess is that in general, it is better for users to work with
Adapton because it is simpler.  Working in complex type systems can be
finicky and debugging type errors when one has higher-order functions
over types is likely to be tricky for everyday programmers. In
addition, I am guessing (but could be wrong -- authors, please correct
me here in the rebuttal) that Adapton is more-or-less
"correct-by-construction" -- it doesn't generate imperative, mutable
programs accidentally, for instance, but instead ensures by
construction functional behavior of programs.  

One of the arguments that the authors make against Adopton is that:

"Past theoretical work ignores this problem by not permitting
programs to use names directly, and past implementations, which
necessarily permit explicit names, employ ad hoc workarounds for
imprecise incremental programs. Unfortunately, these workarounds are
not formally specified, and in practice, they lead to incremental
performance behavior that is difficult to predict and debug."

The above is a good *start* to an argument that could convince me that
the proposed system is better than Adopton (at least some of the
time).  However, to really be convinced, what I need to see is a
concrete example of a program that one might try to write in Adapton
that winds up having unexpectedly poor performance, perhaps because of
an imprecise name issue that causes the use of an "ad hoc workaround"
(whatever that might be).  Then I need to see the analogous program in
the proposed system, which clearly doesn't have the performance issue
because it provides the programmer with more control over names (and a
type system that guarantees the programmer does not screw up).  If, in
the rebuttal, the authors were to present a pair of such programs and
to illustrate convincingly that the new system solves a performance
problem that an Adapton-like system might have, then I may be
convinced to raise my score for this paper.  In other words, if I have
to pay the cost of using a complicated type and effect system (and pay
the cost of engineering the type system and extending some existing
language), I really want to get a major benefit -- the main benefit I
can see over Adapton is that I might get more control over the
placement and use of names and hence more easily be able to write
better-performing incremental programs.  I don't really know if that
is true though.  If it is true, I'd like the authors to show me in the
rebuttal.

A second, implicit argue made in the introduction is that past implementations
use explicit names but do not formalize how those implementations use
explicit names and whether they are precise.  One could imagine that
a system like the one proposed could serve as the implementation language
for the Adapton library (or other similar systems) and hence be used
to verify one element of the correctness of the library.  However, while
the authors give example incremental algorithms, they do not show that
a framework like Adapton can be implemented using their type system.
Such frameworks are likely to have different requirements than
one-off applications like quickhull and the type system might
not be strong enough to implement them (or it might, I don't really
know).  If this system were implemented and an Adapton-like library
were built on top, this would provide a very strong demonstration
of the utility of the work and would make for a stonger paper.

In summary, I really want to accept this paper because it is beautiful,
well-written and technically interesting.  I would love it if the
authors provided just a bit more of argument that if given a choice
between using Adopton and using this framework (assuming both are 
implemented correctly) that there is a reason to prefer programming
in this framework, despite the intellectual overhead of learning this
relatively-but-not-too-complicated type system.

Comments for author
-------------------
While most of the writing was very clear there were a couple of points where
I could not quite follow:

* on page 5, when re-allocation at the same type is discussed, I could not
quite see "what goes wrong" in a serious way.  In general, I understand
that mutable data structures typically mess with any kind of declarative
reasoning about programs that one might want to do but I don't quite
get the specific issue in this context.  In particular, I can't quite
figure out what the authors are getting at when they "we should not cache
its (the mutable program's) behavior in contexts where we expect precise 
names."  If the authors could clarify this, perhaps with an example in
the rebuttal, that would help.  (This seems to be a key motivating point
for the paper so I should understand it deeply.)

* page 10 vs page 12 typing rules for function application and disjointedness.
On page 10, the rule for M1[M2] _|_ N1[N2] requires M2 = N2.
On page 12, the rule for M1*[M2] _|_ N1*[N2] requires M2 _|_ N2.
It was not clear to me why this difference in assumptions arises.
It would be helpful if the authors clarified.

I was a bit surprised that there was no eta rule for name functions. eg:

G |- M : s -> t
----------------
G |- \x.M x = M : s -> t

[edit: the markdown is screwing with the typing rule formatting, but I hope you get my gist.]

This also lead me to wonder about the extent to which the rules were complete.
It would be useful to discuss completeness and to illustrate an example
of incompleteness. Is completeness unobtainable for some reason? (I
have no clue about the apartness relation.)  Might the lack of completeness
get in the way in practice?

I liked the discussion of the choices on pg 21.  Authors don't always
give us this nice kind of insight into the choices they faced when designing
the system.



Review #233C
===========================================================================

Overall merit
-------------
5. Accept - will argue for

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
The paper develops a type system for incremental
computation. Incremental, or on-line computation is one whose output
can quickly be recomputed upon changes to the input, by reusing the
intermediate results memoized during the derivation of the previous
output.

Efficient incremental computation requires explicit naming of
intermediate results. This is necessary so that one can track
dependencies between the intermediate results and recompute the
minimal necessary subset when some input changes. This explicit naming
has to be precise; that is, each name has to name only one
intermediate value or sub-computation. Having imprecise (ambiguous)
names is bad for performance, and even correctness.

However, ensuring that names are used in a precise manner in a
computation is difficult. Previous work either ignored precision,
considering it an implementation issue, or enforced it by run-time
checks [Hammer et al. 2015]. The contribution of this paper is a type
system for enforcing precision statically, by means of refined
(aka. indexed) types, a limited form of dependent typing. 

The key concepts tracked by the type system is the set of distinct
names that each term uses. In addition to this dependency on name
sets, the type system also admits terminating functions over names
that live at the level of type indexes, and can be used to compute
over sets of names. These features of the type system are illustrated
in program examples including procedures that employ structural and
nested recursion to compute over various non-trivial recursive data
structures (lists, trees, tries, etc.)

---

I really liked this paper. Type systems using indexed types have been
considered many times before, but the strength of this one is its
application to incremental computing. The application drives the
design, which, I expect, will be an important contribution to the
field of incremental computation.

The proposed type system encompasses significant and complex formal
machinery to deal with name sets and functions over them, but all of
this is justified by the needs of the application.

What has not been confirmed, as far as I could tell, is the
practicality of the system to larger examples. The paper makes an
informal argument (page 15, lines 11-12) that the design hits the
sweet spot and is adequate for the naming constrains that arise in
practice, but this has not been substantiated more formally by
benchmarks. Thus, I would not be surprised if more realistic programs
in the future end up demanding even more complex typing features to
keep static name tracking precise. This may force moving into a
full-blown program logic for state. Nevertheless, even if that ends up
being the case, the paper is a great first step towards a interesting
application, and should be accepted.

Minor comments.

- Theorem 6.7 states a form of type-and-effect preservation. Is there
a theorem stating progress? I.e., if a term t is placed in a context
which "satisfies" its effects appropriately, then t is guaranteed to
step?



Review #233D
===========================================================================

Overall merit
-------------
4. Weak accept - will not argue for

Reviewer expertise
------------------
Z. Outsider

Paper summary
-------------
The paper provides type-system level support for precisely naming cache values in incremental computations. This is an extension of the nominal adapton work, which provides a way of naming cache locations, but only dynamic checks that a sound cache policy is used. Here, refinement types are used to provide 

I want to apologize to the committee that given the time-frame, I wasn't able to make a really thorough review of the paper, so I'm going to restrict myself to a few observations from my own understanding of self-adjusting computation systems.

One point in the paper's favor is that the problem it describes is real and important. Caching is fundamental to SAC-style incremental computing frameworks, and real-world experience with these systems strongly supports the idea that this is hard to get right. There are two different kinds of failures: one is silently failing to match up new and old computations, which can compromise the asymptotic performance of the algorithms; and one is semantically incorrect matching of names.

The thing I wish I had clearer feedback on is the attractiveness of the programming model described. Having never sat down and used nominal adapton, I find it hard to realistically evaluate the issues with the naming API described therein. I also had a hard time following the programming model as described in the paper, even after looking at the supplemental material. For example, despite the diagrams in Figure 18, I didn't really have a clear understanding of how naming influenced the performance semantics. It's possible that a fuller reading of the nominal adapton paper (which I didn't have the time to fully do) would have been sufficient.

This may simply be a function of not having had enough time to read deeply enough, but I have to think that there could be something that could have been done to explain the programming model more clearly in the introduction to the paper.


==> typed-adapton-ICFP2017-reviews.txt <==
===========================================================================
                           ICFP 2017 Review #34A
---------------------------------------------------------------------------
Paper #34: Typed Adapton: Refinement types for incremental computations
           with precise names
---------------------------------------------------------------------------

                      Overall merit: D. Reject
                         Confidence: Y. I am knowledgeable in this area,
                                        but not an expert

                         ===== Paper summary =====

The authors proposed a sophisticated new type system to track the identity of memory locations and computations in service of enabling a form of memoization and dependence analysis. 

This is meant to be in service of incremental computation, which allows efficiently recomputing a program's output in response to a change in its input.

                      ===== Comments to authors =====

This paper is incredibly hard to read. I don't see how it can be published in this form. I read the first 10 pages carefully, looked up the two prior papers on Adapton (PLDI, OOPSLA), understood things a bit better ... but then lost steam, very confused about the whole project.

My main criticisms:

1. It seems you're advocating programming explicitly with names, memoization, and mutable references in service of better incremental computation, e.g., the tail of every list is a mutable ref. That idea appears in the OOPSLA paper, and it's already a big price to pay in return for incrementality, which is just one of many concerns in a large software project.

2. The Introduction of this paper just asserts that ambiguous names is an important problem in this space. But, there's no evidence presented that this is indeed a significant problem and that ensuring that all names are precise will somehow make incremental computation much better (in what way? more efficient? more practically usable? more predictable? Not sure).

3. Taking the authors at their word and believing that enforcing name precision is an important goal, one approaches the rest of the paper. But, the typing mechanism being proposed here is so heavy and sophisticated that I can't imagine this really being usable at all. If even describing the type of lists involves the use of 4 constructions (Nil, Cons + Name, Ref), turning the traditional parameter of the list into a higher-kinded index (alpha : gamma -> Ty), adding 2 type functions (f, g); 2 more indices (X, Z). Wow! If this is how lists look, I shudder to think of other data structures.

4. On top of this, there's an effect system to track name writes and reads (the first mention of which is just slipped in in passing in the middle of an example). 

5. The paper never really returns to the application that supposedly motivates this work, i.e., incremental computation. Is it possible to write interesting programs using this type system? Does it provide guarantees that can be exploited by the runtime system to improve incremental computations? The authors haven't figured this part out yet. Even on the formal side, the proposed dynamic semantics has nothing to do with memoizing and computing a dependence graph etc.

The authors have clearly done an enormous amount of technical work. But, the paper seems to be an in-between snapshot of a long new iteration of work to turn Nominal Adapton into Typed Adapton. I encourage the authors to consider rewriting the paper, first, for an audience that isn't necessarily steeped in incremental computation literature and to build a convincing case (e.g., based on empirical data from Nominal Adapton) that the problem they're trying to solve here is a real one. And then to demonstrate that the solution they're proposing is really deployable in practice.

===========================================================================
                           ICFP 2017 Review #34B
---------------------------------------------------------------------------
Paper #34: Typed Adapton: Refinement types for incremental computations
           with precise names
---------------------------------------------------------------------------

                      Overall merit: C. Weak paper, though I will not fight
                                        strongly against it
                         Confidence: X. I am an expert in this area

                         ===== Paper summary =====

A variety of work in the last 15-ish years has studied how to design programming languages that support efficient incremental computation -- rerunning just parts of a computation when just parts of its input have changed -- without asking the programmer to do any explicit change tracking.  Several families of tools rely on code that declares explicit names for subcomputations.  The names are often computed dynamically, using fairly complex patterns, and the consequences of name-manipulation mistakes can include worse performance or run-time errors.  The key property is that no name should be assigned twice during a computation (or during a well-insulated subcomputation).

This paper introduces a refinement type system to guarantee unique assignment of names.  New varieties of compile-time data include name sets, name-transformation functions (for producing subnames within a computation scope), and traditional type-level datatypes for packaging and computing with them.  A soundness proof establishes that effect annotations in the type system overapproximate the effects (reading and writing names) of term execution.

                      ===== Comments to authors =====

This is a competently-carried-out and well-presented study of a new static type system to rule out run-time errors that showed up with past approaches to incremental computation, a general domain with clear practical value and conceptual appeal.  It seems plausible that this type system *could* make the lives of incremental programmers significantly easier.  However, the authors have made no effort to argue that the type system is usable.  That's my first reservation.  I'm also not sold on the motivation for the Adapton model in the first place.  My second reservation is that it seems like significantly simpler techniques should help realize the same performance benefits.

The evaluation part of this paper is just metatheory: a type-soundness proof and a proof of equivalence with a bidirectional, algorithmic formulation of the type system.  No implementation of the type system is mentioned.  There is not even any attempted argumentation that programmers would be better off using this type system.  Yes, it is good to prove statically that run-time errors are impossible.  However, the cost of producing that static proof should be weighed.  For instance, it could turn out to be true that manual implementation of change propagation actually leads to lower development cost than working with the type system presented here.  If the authors have not even written one "real" program with the type system, it's hard to be sufficiently sure that the system is practical.  Presumably it's not a Herculean task to extend Adapton (existing implementation) with this type system.

The datatype at the start of Sec. 2.5 is a good example of how things are getting pretty complicated for programmers.  An incremental list type now needs 4 constructors instead of 2, and the type complexity of individual constructors has increased significantly.  Later in the paper, we get a more complex version that allows proper generalization over the type of data stored in lists.  It just isn't obvious to me that programmers will be able to stomach this kind of code.

Then there's the motivation for the importance of this paradigm of programming with names.  The only concrete examples are simple ones, of list `map` with input lists that only change in small ways.  Perhaps there are more involved examples that truly motivate the importance of programming with names, and perhaps past papers in this area lay them out.  It makes sense that the authors would be eager to get on with what is *new* in their work, not wanting to spend more pages reviewing the setting.  However, I felt that there was plenty of space available to reclaim in this paper, including many standard typing rules dealing with pairs and variants.  That space would have been better spent justifying incremental programming with names as a good idea.

Explicit names seem to be a technical device to guide a runtime system in reusing allocated values efficiently.  I don't understand why a more elementary approach wouldn't serve the same end.  What would go wrong with this style?
- In a functional program, indicate syntactically which parts should be allowed to vary, based on changes to inputs.
- Also indicate the granularity of recomputation in inputs, tagging input data types with fields that get fine-grained change tracking.
- During the original execution of the program, every changeable part allocates a box tagged with a thunk to reevaluate it.  Also, track which input fields were read in each thunk, creating *edges (pointers) from those fields themselves to the thunk boxes that need them*.
- When an input field changes, follow all its edges to affected thunks.  Rerun them, and replace their values with the new ones.
- New values should be able to reuse old pointers, but that should naturally happen with only rerunning thunk boxes whose dependencies have changed.  Reexecuted thunks read old values out of other thunk boxes they depend on.
- Old pointers into recomputed values should also be usable unchanged, with a little linearity checking.  When a thunk box is recomputed, we need to follow dependency edges to other thunk boxes that read its result.  However, under some conditions, we can skip recomputations: when the new local value is exactly the same as the old one.  Reusing old heap-allocated structures is one way to achieve that end, and we can reuse old storage (copying in new field values) with sufficient guarantees of linearity.

What's not clear to me, from the simple example in this paper, is why it's hard to provide that guarantee of linearity.  Why can't we always work with thunk-box nodes instead of usual functional values, so that the thunk box clearly has the only reference to the underlying data structure?  That approach seems to work directly on traditional ML code with minimal annotation.

The warm-up example uses language like "mapping a functional list" and "maps a list."  I don't think this wording fits with English usage, even in the ICFP community.  "Mapping over a functional list" would be better.

Page 3:
- "involing".  Run spell-check?
- "we refer to role of" ... missing a word

Page 4:
- "names constants": should be "name constants"?
- "solves a key": should be "solve"?
- "precise allocation names": missing "of"?

Page 5:
- "the constructor's types": should be "the constructors' types" or "the constructor's type"
- "; However": lowercase word after a semicolon.  (I'd say the same holds for colons, contra an example on the next page.)

Page 6:
- "into corresponding position": missing "the"
- "Show examples of such algorithms, below.": is this a command to the reader? :)
- "as shown in the left of Fig. 1": means Fig. 2?

Page 7:
- The dependency graph for the paper's exposition seems to have gotten a bit out of whack: here there is a reference to `map_pair` "from Sec. 1," but it wasn't introduced previously.

Page 8:
- "in type of integer lists": missing "the"
- "is does not"

Page 12:
- "whose name in the set X": should be more like "whose name *is* in the set X" or "*with* a name in the set X"

Page 18:
- "effects annotations": should be "effect annotations"?

Page 20:
- First rule in Fig. 15 is missing a turnstile.  The other rules seem to use the wrong notation, with a colon in place of the turnstile.

Page 23:
- "As noted in the Sec. 1": probably shouldn't have "the"
- "the type and effect we propose": probably should have "system"
- "implementations often both employ": why "both"?
- "deterministic allocation names": missing "of"?
- "The statics of this rule says that": the tense of "says" seems wrong.

Page 24:
- "delayed, feedback writes": comma shouldn't be there

===========================================================================
                           ICFP 2017 Review #34C
---------------------------------------------------------------------------
Paper #34: Typed Adapton: Refinement types for incremental computations
           with precise names
---------------------------------------------------------------------------

                      Overall merit: C. Weak paper, though I will not fight
                                        strongly against it
                         Confidence: Z. I am not an expert; my evaluation
                                        is that of an informed outsider

                         ===== Paper summary =====

This paper presents a language and type system which allows
programmers to give _names_ to specific portions of the computation,
which enforcing that names are provided unambigously. The system is
designed to complement Adapton, an existing language for incremental
computation which uses names to identify shared structure for
re-use. However, programmers in Adapton can make errors with names,
producing dynamic failures in the computation. The present type system
is designed to rule out those failures.

The type system features both types indexed by sets of names, read and
write effects, and a notion of apartness for sets of names, ensuring
that name sets statically do not overlap, enforcing the lack of
ambiguity. The paper presents a declarative type system and CBPV-style
operational semantics, and proves (but leaves to the appendix) that a
bidirectional formulation of the type checker exists. Also, the system
presented does not perform incremental computation, merely computation
with names in the style of incremental computation.

                      ===== Comments to authors =====

This paper presents an extraordinary amount of mechanism for gains
that are not made very clear. How big a problem are ambigous names in
practice? This is not made clear in the introduction. In particular,
it seems that this program:

    (map f l, map g l)

is fatally ambigous in Adapton, as is (cons x (cons x nil)) where x is
a list of numbers. Since this seems so incredibly restrictive, I
assume that only some parts of the program labor under this
restriction. Do they often end up with dynamic errors? How hard is
this to solve for programmers (especially by comparison to
understanding the presented type system)?

Perhaps part of the issue with the presentation is that all of the
issues in sections 1 & 2 can be solved by using the `scope` keyword,
without the need for indexes or name functions. When are these
features required?

As an outsider to the field of incremental computation, it was hard
for me to find my footing in this paper. I'm willing to believe that
this level of complexity is needed, but the paper did not do much to
convince me.

#### Smaller issues

p7:46 'list inp' should be 'list l'

p15 what are the inhabitants of kinds other than `type`? The text says
that `list` should have a kind of the form NmSet => NmSet => type =>
type, but it's not clear how to write a term with that kind. Are they
merely built-in?


